SHARP(ening the) view of unresolved globular clusters in ultra diffuse galaxies

Ultra-Diffuse Galaxies (UDGs) challenge current galaxy formation models within the {\Lambda}CDM framework, particularly regarding their dark matter content and formation histories. Globular Clusters (GCs) serve as excellent tracers for probing the halos of these faint systems; however, current spectroscopic facilities struggle to reach the depth required to fully characterize GC populations beyond the local neighborhood. In this work, we present the scientific potential of NEXUS@SHARP, a near-infrared multi-slit spectrograph proposed on the upcoming Extremely Large Telescope (ELT). We demonstrate that NEXUS is uniquely positioned to overcome current observational limitations by combining high spatial resolution with efficient multiplexing. We show that NEXUS can efficiently help to characterize the GC population in UDGs across diverse environments out to 60 to 70 Mpc - with a few hours of ELT time. These capabilities will allow for precise measurements of radial velocities and stellar populations, enabling robust dynamical mass estimates and distinguishing between competing UDG formation scenario.

==> manifest.txt <==
% Copyright 2019-2024 Elsevier Ltd
%
% Version 2.4
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3c
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3c or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

manifest.txt
  This file

README
  A brief readme documentation

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template to be used for manuscript preparation (single column).
  
cas-dc-template.tex
  TeX template to be used for manuscript preparation (double column).

cas-sc-sample.tex
 Minimum working exmple (MWE) file - single column.

cas-dc-sample.tex
 Minimum working exmple (MWE) file - double column.

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc-cas.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


Directory figs/

Contains images used in the sample PDF.

 cas-grabs.pdf
 cas-munnar-2024.jpg
 cas-pic1.pdf

